Face-GPS: A Comprehensive Technique for Quantifying Facial Muscle Dynamics in Videos

We introduce a novel method that combines differential geometry, kernels smoothing, and spectral analysis to quantify facial muscle activity from widely accessible video recordings, such as those captured on personal smartphones. Our approach emphasizes practicality and accessibility. It has significant potential for applications in national security and plastic surgery. Additionally, it offers remote diagnosis and monitoring for medical conditions such as stroke, Bell's palsy, and acoustic neuroma. Moreover, it is adept at detecting and classifying emotions, from the overt to the subtle. The proposed face muscle analysis technique is an explainable alternative to deep learning methods and a non-invasive substitute to facial electromyography (fEMG).

==> results.txt <==
Vanilla Pretrained, Validation 1: 92.727
Vanilla Pretrained, Validation 2: 92.308
Vanilla Pretrained, Validation 3: 95.0
Vanilla Pretrained, Validation 4: 94.286
Vanilla Pretrained, Validation 5: 100.0
Vanilla Pretrained, Validation 6: 91.892
Vanilla Pretrained, Validation 7: 93.103
Vanilla Pretrained, Validation 8: 100.0
Vanilla Pretrained, Validation 9: 96.97
Vanilla Pretrained, Validation 10: 95.455

## THESE ARE OUR RESULTS
XGB, Validation 1: 87.87878787878788
XGB, Validation 2: 89.74358974358975
XGB, Validation 3: 92.5
XGB, Validation 4: 94.28571428571428
XGB, Validation 5: 93.33333333333333
XGB, Validation 6: 91.8918918918919
XGB, Validation 7: 93.10344827586207
XGB, Validation 8: 96.55172413793104
XGB, Validation 9: 100.0
XGB, Validation 10: 95.23809523809523

Total here is 93.4%


Vanilla, Validation 1: 78.182
Vanilla, Validation 2: 69.231
Vanilla, Validation 3: 75.0
Vanilla, Validation 4: 82.857
Vanilla, Validation 5: 83.333
Vanilla, Validation 6: 75.676
Vanilla, Validation 7: 65.517
Vanilla, Validation 8: 89.655
Vanilla, Validation 9: 90.909
Vanilla, Validation 10: 86.364
